Learning Natural Coding Conventions

Every programmer has a characteristic style, ranging from preferences about identifier naming to preferences about object relationships and design patterns. Coding conventions define a consistent syntactic style, fostering readability and hence maintainability. When collaborating, programmers strive to obey a project's coding conventions. However, one third of reviews of changes contain feedback about coding conventions, indicating that programmers do not always follow them and that project members care deeply about adherence. Unfortunately, programmers are often unaware of coding conventions because inferring them requires a global view, one that aggregates the many local decisions programmers make and identifies emergent consensus on style. We present NATURALIZE, a framework that learns the style of a codebase, and suggests revisions to improve stylistic consistency. NATURALIZE builds on recent work in applying statistical natural language processing to source code. We apply NATURALIZE to suggest natural identifier names and formatting conventions. We present four tools focused on ensuring natural code during development and release management, including code review. NATURALIZE achieves 94% accuracy in its top suggestions for identifier names and can even transfer knowledge about conventions across projects, leveraging a corpus of 10,968 open source projects. We used NATURALIZE to generate 18 patches for 5 open source projects: 14 were accepted.

==> graphs/potentialExamples.txt <==
Renaming expected in the snippet (SCOPE_LOCAL) 
{
  OutputStream expected=new ByteArrayOutputStream();
  PrintStream expectedWriter=new PrintStream(expected);
  for (int i=0; i < lines.length; i++) {
    expectedWriter.println(lines[i]);
  }
  return expected.toString();
}
----------------------------------------------------
1       expected        0.8182141873236223      28.5952854236678%
2       resultsStream   3.0221094007831737      6.206630185670237%
3       results 3.6172186926716123      4.1087538279523566%
4       stream  4.460908932102308       2.2894652314868806%
5       description     4.666614840509002       1.985228054566942%
6       output  5.027503943390756       1.5458664038043552%
7       buffer  5.089838422568289       1.4804965878661789%
8       sw      5.1210287024164405      1.448832571874769%
9       fOutContents    5.159026369504876       1.411171391344875%
10      result  5.252083561832156       1.3230210595050236%


=================================================
Renaming suite in the snippet (SCOPE_LOCAL) 
{
  String expected=expected(new String[]{"..","Time: 0","","OK (2 tests)",""});
  TestSuite suite=new TestSuite();
  suite.addTest(new TestCase(){
    @Override public void runTest(){
    }
  }
);
  suite.addTest(new TestCase(){
    @Override public void runTest(){
    }
  }
);
  runner.doRun(suite);
  assertEquals(expected,output.toString());
}
----------------------------------------------------
1       suite   1.063654317359789       28.238814392249992%
2       result  2.685005076382871       9.178490165814411%
3       fSuite  3.811840478119964       4.203005814680924%
4       filtered        4.755645884528322       2.1849738992054797%
5       t       4.775699069158088       2.154813279687348%
6       runner  4.811349447766881       2.1022182888399454%
7       test    4.848422905049523       2.0488850206830076%
8       core    5.293373551618937       1.5051302911999385%
9       collector       5.771566054651586       1.0804976061254747%
=================================================
Renaming oldOut in the snippet (SCOPE_LOCAL) 
{
  PrintStream oldOut=System.out;
  System.setOut(new PrintStream(new OutputStream(){
    @Override public void write(    int arg0) throws IOException {
    }
  }
));
  try {
    TestResult result=junit.textui.TestRunner.run(new TestSuite());
    assertTrue(result.wasSuccessful());
  }
  finally {
    System.setOut(oldOut);
  }
}
----------------------------------------------------
1       oldPrintStream  1.4133202430493825      15.863063230763993%
2       oldOut  2.793365527284677       6.094695737427962%
3       result  5.478147293207788       0.9478774380813758%
4       description     5.6100548440685625      0.8650556690973665%
5       writer  5.724956147945349       0.7988317496019656%
6       test    5.782148861092577       0.7677831830153973%
7       message 5.812104889278467       0.7520053535671684%
8       failure 5.8228258494221015      0.7464377614805913%
9       t       5.8458918531541055      0.7345985094203398%
10      name    5.855845420509196       0.7295477467306487%

=================================================
Renaming suite in the snippet (SCOPE_LOCAL) 
{
  ActiveTestSuite suite=new ActiveTestSuite();
  for (int i=0; i < 100; i++) {
    suite.addTest(new SuccessTest());
  }
  return suite;
}
----------------------------------------------------
1       suite   5.753680561572183       6.2969067562503485%
2       result  6.198952037224921       4.62473861558468%
3       sigs    6.539119366497007       3.6533108133893353%
4       values  6.76684627406833        3.119851999672348%
5       results 6.836895483340164       2.971988189090632%
6       description     6.894563692058563       2.8555332307396846%
7       list    6.897466690951231       2.8497930881841587%
8       runner  6.909972884276809       2.825196044191847%

=================================================
Renaming failure in the snippet (SCOPE_LOCAL) 
{
  ComparisonFailure failure=new ComparisonFailure("warning","Mary had a little lamb","Mary had the little lamb");
  assertEquals("warning expected:<Mary had [a] little lamb> but was:<Mary had [the] little lamb>",failure.getMessage());
}
----------------------------------------------------
1       failure 2.2142905560241943      61.89912287083533%
2       e       4.813221502148788       10.217115985115356%
3       exception       5.458889503059522       6.5307474275027%
4       error   5.717385753131636       5.459435796168731%
5       expected        6.19517647697134        3.9202920644151225%
6       )       6.381849879871405       3.44448366724771%
7       fThrownException        7.214169619768121       1.9345097463399066%


=================================================
Renaming result in the snippet (SCOPE_LOCAL) 
{
  Test t=new TestSuite(NoArgTestCaseTest.class);
  TestResult result=new TestResult();
  t.run(result);
  assertTrue(result.runCount() == 1);
  assertTrue(result.failureCount() == 0);
  assertTrue(result.errorCount() == 0);
}
----------------------------------------------------
1       result  1.6053520397046264      20.312201941343467%
2       fResult 1.621256901551523       20.089501720983943%
3       suite   4.77473138731274        2.2577650936896836%
4       fEmpty  5.135620538625359       1.7580867250101877%
5       fFull   5.175620538625359       1.7100117510610215%
6       expected        5.257526484016397       1.6156338675807314%

=================================================
Renaming t in the snippet (SCOPE_LOCAL) 
{
  Test t=new SuiteTest("notExistingMethod");
  t.run(fResult);
  assertTrue(fResult.runCount() == 1);
  assertTrue(fResult.failureCount() == 1);
  assertTrue(fResult.errorCount() == 0);
}
----------------------------------------------------
1       test    4.7980533077622045      31.02187668208961%
2       t       5.646569152137771       17.22817783931521%
3       adapter 6.271198663389572       11.173960379006013%


=================================================
Renaming cb in the snippet (SCOPE_LOCAL) 
{
  CBZip2InputStream cb=new CBZip2InputStream(new ByteArrayInputStream(new byte[0]));
  fail("expected an exception");
}
----------------------------------------------------
1	zIn	3.0121703172538283	80.89389643583715%
2	actualIn	6.2814085640825175	8.390290144508048%
3	originalIn	6.2814085640825175	8.390290144508048%

=================================================
Renaming stream in the snippet (SCOPE_LOCAL) 
{
  ByteArrayOutputStream byteStream=new ByteArrayOutputStream();
  TarOutputStream stream=new TarOutputStream(byteStream);
  stream.close();
  stream.close();
}
----------------------------------------------------
1	tos	2.259929108282509	3.741925628467969%
2	fis	4.388487490109608	0.8557269920991356%
3	fos	4.446293462612977	0.8221175123875705%
4	out	4.490435486695885	0.7973441755519172%
5	in	4.552878015962723	0.7635698150688333%
6	stream	4.721825295979824	0.6791888581533494%
7	actualIn	4.785239804440739	0.6499813321762687%



=================================================
Renaming e in the snippet (SCOPE_METHOD) 
catch (BuildException e) {
  assertTrue(e.getLocation().toString() + " should refer to build.xml",e.getLocation().toString().indexOf("build.xml:") > -1);
}
----------------------------------------------------
1	be	2.3250472882374735	18.10686569940832%
2	e	2.773794931131092	13.266512769985477%
3	ex	3.03642563188839	11.058521348649542%
4	f	4.790079107224368	3.2794027960252747%

